Practical Boolean Decomposition for Delay-driven LUT Mapping

Ashenhurst-Curtis decomposition (ACD) is a decomposition technique used, in particular, to map combinational logic into lookup tables (LUTs) structures when synthesizing hardware designs. However, available implementations of ACD suffer from excessive complexity, search-space restrictions, and slow run time, which limit their applicability and scalability. This paper presents a novel fast and versatile technique of ACD suitable for delay optimization. We use this new formulation to compute two-level decompositions into a variable number of LUTs and enhance delay-driven LUT mapping by performing ACD on the fly. Compared to state-of-the-art technology mapping, experiments on heavily optimized benchmarks demonstrate an average delay improvement of 12.39%, and area reduction of 2.20% with affordable run time. Additionally, our method improves 4 of the best delay results in the EPFL synthesis competition without employing design-space exploration techniques.

==> figures/acd_mux_example.tikz <==
\begin{tikzpicture}[scale=0.9, every node/.style={scale=0.9}]
    \node[anchor=base] (a) at (2.3, 3.6) {\footnotesize{$00$}};
    \node[anchor=base] (b) at (3.5, 3.6) {\footnotesize{$01$}};
    \node[anchor=base] (c) at (4.7, 3.6) {\footnotesize{$10$}};
    \node[anchor=base] (d) at (5.9, 3.6) {\footnotesize{$11$}};

    % \node[anchor=base] (f) at (3.7, 5.2) {$f$};
    % \node[anchor=base] (l) at (6.4, 4.3) {$L_1$};

    % \node[anchor=base] (l) at (1, -0.5) {Bound set};
    % \node[anchor=base] (l) at (3.2, -0.5) {Shared set};
    % \node[anchor=base] (l) at (5.3, -0.5) {Free set};

    % \node[anchor=base, color=blue] (ld) at (3,0.5) {$1$};

    % \node (f) at (0.5, 5) {$f$};
    % \node[anchor=base, color=blue] (lf) at (0.5,5.5) {$4$};

    \node[trapezium, xshift=4.1cm, yshift=4cm, minimum height=1cm, minimum width=5cm, draw=black, trapezium stretches, trapezium left angle=80, trapezium right angle=80] (c1) {};

    \node[rectangle, xshift=3.7cm, yshift=3.35cm, minimum height=2.7cm, minimum width=6cm, draw=black, dashed] (l1) {};

    \node[rectangle, xshift=1cm, yshift=1cm, minimum height=1.2cm, minimum width=1.8cm, draw=black] (l2) {0x27};

    \node[rectangle, xshift=3cm, yshift=1cm, minimum height=1.2cm, minimum width=1.8cm, draw=black] (l3) {0x17};

    \node[rectangle, xshift=2.3cm, yshift=2.8cm, minimum height=0.6cm, minimum width=1cm, draw=black] (g0) {0x8};

    \node[rectangle, xshift=3.5cm, yshift=2.8cm, minimum height=0.6cm, minimum width=1cm, draw=black] (g1) {0x4};

    \node[rectangle, xshift=4.7cm, yshift=2.8cm, minimum height=0.6cm, minimum width=1cm, draw=black] (g2) {0x0};

     \node[rectangle, xshift=5.9cm, yshift=2.8cm, minimum height=0.6cm, minimum width=1cm, draw=black] (g3) {0x1};

    % \node[rectangle, xshift=4.5cm, yshift=2.8cm, minimum height=0.5cm, minimum width=1cm, draw=black] (g0) {$g_{11}$};

    % \node[trapezium, xshift=1cm, yshift=1.2cm, minimum height=3.2cm, minimum width=5cm, draw=black, fill=yellow, opacity=0.4, trapezium stretches, trapezium left angle=75, trapezium right angle=75] (c0) {};

    % \node[trapezium, xshift=5cm, yshift=1.6cm, minimum height=2.4cm, minimum width=5cm, draw=black, fill=cyan, opacity=0.4, trapezium stretches, trapezium left angle=75, trapezium right angle=75] (c2) {};
    
    % \node[state, xshift=0cm, yshift=2.5cm, minimum size=0.2 pt, fill=black, scale=0.5] (q0) {};
    % \node[state, xshift=2cm, yshift=2.5cm, minimum size=0.2 pt, fill=black, scale=0.5] (q1) {};
    % \node[state, xshift=4cm, yshift=2.5cm, minimum size=0.2 pt, fill=black, scale=0.5] (q2) {};
    % \node[state, xshift=6cm, yshift=2.5cm, minimum size=0.2 pt, fill=black, scale=0.5] (q3) {};

    % \node[anchor=base] (c0) at (0,1) {\huge $C_0$};
    % \node[anchor=base] (c1) at (4.4,-0.5) {\huge $C_1$};
    % \node[anchor=base] (c2) at (6,1) {\huge $C_2$};
    % \node[state, xshift=1.5cm, yshift=3cm, minimum size=0.5cm] (q1) {$\lor$};
    % \node[state, xshift=0.5cm, yshift=4cm, minimum size=0.5cm] (q2) {$\land$};

    % bound set 1
    \draw (0.5, 0.4) edge (0.5,0);
    \node[anchor=base] (x4) at (0.5, -0.2) {$x_4$};
    \draw (1.0, 0.4) edge (1.0,0);
    \node[anchor=base] (x3) at (1.0, -0.2) {$x_3$};
    \draw (1.5, 0.4) edge (1.5,0);
    \node[anchor=base] (x2) at (1.5, -0.2) {$x_2$};

    \draw (1, 1.6) edge (1, 4.2);
    \draw (1, 4.2) edge (2.06, 4.2);

    % bound set 2
    \draw (2.5, 0.4) edge (2.5,0);
    \node[anchor=base] (x5) at (2.5, -0.2) {$x_5$};
    \draw (3.0, 0.4) edge (3.0,0);
    \node[anchor=base] (x3_1) at (3.0, -0.2) {$x_3$};
    \draw (3.5, 0.4) edge (3.5,0);
    \node[anchor=base] (x2_1) at (3.5, -0.2) {$x_2$};

    \draw (3, 1.6) edge (3, 1.8);
    \draw (3, 1.8) edge (1.4, 1.8);
    \draw (1.4, 1.8) edge (1.4, 3.9);
    \draw (1.4, 3.9) edge (1.86, 3.9);

    % mux input
    \draw (g0) edge (2.3, 3.5);
    \draw (g1) edge (3.5, 3.5);
    \draw (g2) edge (4.7, 3.5);
    \draw (g3) edge (5.9, 3.5);

    \draw (4.5, 0) edge (4.5, 2.5);
    \node[anchor=base] (x1) at (4.5, -0.2) {$x_1$};
    \node[draw, shape=circle, fill=black, minimum size = 2pt, inner sep=0pt, xshift=4.5cm, yshift=2.2cm] (c0) {};
    \draw (5.7, 2.2) edge (2.1, 2.2);
    \draw (5.7, 2.2) edge (5.7, 2.5);
    \node[draw, shape=circle, fill=black, minimum size = 2pt, inner sep=0pt, xshift=3.3cm, yshift=2.2cm] (c0) {};
    \draw (2.1, 2.2) edge (2.1, 2.5);
    \draw (3.3, 2.2) edge (3.3, 2.5);

    \draw (6.1, 0) edge (6.1, 2.5);
    \node[anchor=base] (x0) at (6.1, -0.2) {$x_0$};
    \node[draw, shape=circle, fill=black, minimum size = 2pt, inner sep=0pt, xshift=6.1cm, yshift=2.35cm] (c0) {};
    \draw (6.1, 2.35) edge (2.5, 2.35);
    \draw (2.5, 2.35) edge (2.5, 2.5);
    \node[draw, shape=circle, fill=black, minimum size = 2pt, inner sep=0pt, xshift=3.7cm, yshift=2.35cm] (c0) {};
    \draw (3.7, 2.35) edge (3.7, 2.5);
    \draw (4.9, 2.35) edge (4.9, 2.5);
    \node[draw, shape=circle, fill=black, minimum size = 2pt, inner sep=0pt, xshift=4.9cm, yshift=2.35cm] (c0) {};

    % \draw (l1) edge (f);

    
    % \draw (q1) edge (b);
    % \draw (q2) edge (c);
    % \draw (q3) edge (d);
    % \draw (a) edge (q2);
    % \draw (q1) edge (q2);
    % \draw (q2) edge (f);
\end{tikzpicture}
